Are There Functionally Similar Code Clones in Practice?

Having similar code fragments, also called clones, in software systems can lead to unnecessary comprehension, review and change efforts. Syntactically similar clones can often be encountered in practice. The same is not clear for only functionally similar clones (FSC). We conducted an exploratory survey among developers to investigate whether they encounter functionally similar clones in practice and whether there is a difference in their inclination to remove them to syntactically similar clones. Of the 34 developers answering the survey, 31 have experienced FSC in their professional work, and 24 have experienced problems caused by FSCs. We found no difference in the inclination and reasoning for removing FSCs and syntactically similar clones. FSCs exist in practice and should be investigated to bring clone detectors to the same quality as for syntactically similar clones, because being able to detect them allows developers to manage and potentially remove them.

==> reviews.txt <==

----------------------- REVIEW 1 ---------------------
PAPER: 8
TITLE: Are There Functionally Similar Code Clones in Practice?
AUTHORS: Verena Käfer, Stefan Wagner and Rainer Koschke

Overall evaluation: 1 (weak accept)

----------- Overall evaluation -----------
SUMMARY
The authors present results of a developer survey regarding functionally similar clones (FSCs) to understand their existence and how the developers handle them in practice. It has been answered by 34 developers and the analysis of the results show that developers are aware of FSCs. Moreover, some developers agree that having a tool to detect and a process to handle FSCs is beneficial. The survey is useful to understand how developers understand FSCs and how they handle them. However, the study suffers from an imprecise FSC definition and issues in the examples of FSCs in the survey. These issues weaken the findings and the conclusion of the paper.

Also, this study shows that the topic should be investigated in greater depth in the future.

ORIGINALITY
The survey gives insights on the developers' understanding and perception on FSCs which I think is quite interesting and a topic worthy of discussion at the workshop.

IMPORTANCE
+ The paper provides some justifications that FSCs exist in industry and some of the surveyed developers prefer to have a way to detect them.
- However, there are some flaws in the design of the survey and the participant selection process. Moreover, the number of participants is relatively small. These drawbacks diminish the conclusion of the paper.

SOUNDNESS
As the authors admit, this study is not representative only exploratory. 
- The paper concludes that clones generally have a negative effect. However, there are studies showing that clones are not always bad (for example, see Kapser et al., “‘Cloning considered harmful’ considered harmful: patterns of cloning in software, EMSE 2008). I suggest the authors to soften the claim a bit.
- There is a problem with the definition of FSCs. The paper says FSCs are clones with completely different structure created with copy & paste or independently. But if the clones are created by copy & paste, how do they have completely different structure?
- The most important of all, the authors did not specify where are the FSCs in Figure 1 to 4 from and why are they good examples of FSCs. Since these clones are used to represent FSCs in the survey, they strongly affect the conclusion. In my opinion, the clone pair in Figure 2 and 3 can also be seen as a type-3 clone pair with added and modified statements. For Figure 2, the two clones call different static methods of String and Integer. So, they do not have "completely different" structure, but rather "call different methods". For Figure 3, the clone at the bottom has 1 more line added and a modified statement in the sum. So, how does it differ from type-3 clones? With these issues, the answers from the participants may be only their concerns of clones and how they refactor them in general, not specifically about FSCs as the authors wanted to focus on.
- The authors did not discuss what are the two populations they used for statistical testing. As far as I understand, the authors had only one group of participants without a separated control and experimental group. How did you perform the hypothesis test?
- I suggest the authors to discuss the method they use to select the participants for their study. What were the selection criteria for selecting the email recipients? What was the response rate?

PRESENTATION
The paper is well written and easy to read. 
- The paper could have been the written in a way that clarifies what conclusions can be drawn from the interviews. At the moment, the paper mainly presents only statistics about the interviews but does not extract lessons to be learnt.
- The authors use the term "functionally similar clones (FSCs)" to represent code clones with different structure. I'm curious if it is the same thing as type-4 clones. If not, what are the differences? Any discussion on this in the paper would be helpful.

STRENGTHS AND WEAKNESSES
+ The paper's focus on experience of developers on FSCs is new and interesting.
- The methodology used for performing and analysing the survey has several issues.
- The paper lacks some critical details which make the reported results questionable.

MINOR POINTS
* A typo on the first page: We fill first --> We will first.
* The three bottom subfigures of Figure 5 are clipped at the bottom (the No answer label).


----------------------- REVIEW 2 ---------------------
PAPER: 8
TITLE: Are There Functionally Similar Code Clones in Practice?
AUTHORS: Verena Käfer, Stefan Wagner and Rainer Koschke

Overall evaluation: -1 (weak reject)

----------- Overall evaluation -----------
The authors have presented a well-written and easily readable paper. They have designed
and conducted a very methodical study. The questionnaire designed by the authors is
elaborate. Another likable idea is including simple but crisp examples of clones as part of
the survey.

However, as highlighted by the authors themselves, their sample size is very small, and
this puts a question mark on their conclusions.

Value-addition to clones research by some of the questions and analysis is not clear. For
example: whether FSCs exist practically seems a moot question. While developers would
use automated FSC detection, it is not clear what they would do with them. Is removal of FSC
the only choice? Are there alternative ways of dealing with FSCs and avoiding problems caused
by FSCs? What were the problems practically caused by FSCs? Some answers to these questions
could provide useful directions.

In Figure 5, 23 participants (out of 34) experienced problems caused by FSCs. However, in
Figure 6, only 36% participants said FSCs are a problem in their project. The authors do not
seem to have analyzed and deciphered the discripency in these answers (or was it in the questions
posed by them?).

In section III-E, the authors suggest that this paper is a preliminary study to find out whether
FSCs are worthwhile to be investigated further, but imply as a conclusion that automatic detection
of FSCs is desired. Is this the only conclusion? Does it add sufficient value to the Clones research?


----------------------- REVIEW 3 ---------------------
PAPER: 8
TITLE: Are There Functionally Similar Code Clones in Practice?
AUTHORS: Verena Käfer, Stefan Wagner and Rainer Koschke

Overall evaluation: 3 (strong accept)

----------- Overall evaluation -----------
The paper presents the results of a survey about functionally similar clones (FSCs). The survey was (fully) responded by 34 developers, the majority of them having reported that they in fact have encountered FSCs in practice.

Although the study is based on answers by a small set of developers I believe it is an interesting contribution to the field. FSCs deserve to be studied and better understood by our community.

You could include a reference to a more recent work by Suzuki et al. on functionally redundant code. Their study was based on an automated technique to find FSCs and they indeed found many such examples on a large code base:

- Marcelo Suzuki, Adriano Carvalho de Paula, Eduardo Guerra, Cristina V. Lopes, Otávio Augusto Lazzarini Lemos:
An Exploratory Study of Functional Redundancy in Code Repositories. SCAM 2017: 31-40

Link: http://ieeexplore.ieee.org/document/8090136/

Typo:
- Intro: "We fill" -> We will


